The fate of formamide in a fragmenting protoplanetary disc

Recent high-sensitivity observations carried out with ALMA have revealed the presence of complex organic molecules (COMs) such as methyl cyanide (CH$_{\rm 3}$CN) and methanol (CH$_{\rm 3}$OH) in relatively evolved protoplanetary discs. The behaviour and abundance of COMs in earlier phases of disc evolution remains unclear. Here we combine a smoothed particle hydrodynamics simulation of a fragmenting, gravitationally unstable disc with a gas-grain chemical code. We use this to investigate the evolution of formamide (NH$_{\rm 2}$CHO), a pre-biotic species, in both the disc and in the fragments that form within it. Our results show that formamide remains frozen onto grains in the majority of the disc where the temperatures are $<$100 K, with a predicted solid-phase abundance that matches those observed in comets. Formamide is present in the gas-phase in three fragments as a result of the high temperatures ($\geq$200\,K), but remains in the solid-phase in one colder ($\leq$150 K) fragment. The timescale over which this occurs is comparable to the dust sedimentation timescales, suggesting that any rocky core which is formed would inherit their formamide content directly from the protosolar nebula.

==> response.txt <==
Dear Editor,

We thank the referee for their thorough report which has greatly improved the clarity of our manuscript.  We have responded to all points raised below ("A:"), altering our manuscript to now be submitted to the main ApJ journal.  All changes are denoted in bold font.

We hope that the revised paper will be considered for publication.

Kind Regards,
John Ilee (on behalf of the Authors)

Major comments:

1) Previous work
It would be fair to include a few more references to the theoretical studies of chemical evolution during the early evolution of protoplanetary disks, e.g., those of Visser et al. (2011), Drozdovskaya et el. (2016), Yoneda et al. (2016), Furuya et al. (2017). Especially, Drozdovskaya et el. (2016) and Yoneda et al. (2016) already explored the evolution of COMs (including formamide) in the main accretion phase of disks. The sentence in Abstract "The behaviour and abundance of COMs in earlier phases of disc evolution remains unexplored." should be modified. It has been studied by some groups, although it remains largely unclear.

A: Indeed, our omission of a significant discussion of previous works in this area was due to restricted space.  We have added further discussion of previous works to Section 1, and highlighted how our work fits in with and expands these studies to the formation of protoplanetary objects.

2) Chemical model
Are three-body reactions and collisional dissociation reactions included in the chemical network (see e.g., Willacy et al. 1998)? These types of reactions are not important in the ISM, but can be important in protoplanetary disks, and be relevant for the survival of formamide in the gas phase.

A: Our network does not include these reactions.  Ilee et al. 2011 included both sets of reactions from Willacy et al. 1998 in their study of an unstable protoplanetary disc, and found that they made little effect on the abundances (see their Section 3.3).  Given that the disc in Ilee et al. is very similar to the disc we consider here, then the inclusion of three body reactions would not likely result in significantly different chemistry in our disc.  While we agree that it would be an interesting exercise to study their inclusion in a larger network such as ours, UCLCHEM does not support their inclusion in its current form (S. Viti, private communication).  We have included these clarifications in Section 2.2 of our manuscript.

3) Chemical evolution in the pre-disk phase
To obtain the initial molecular abundances for the disk model, the authors performed the chemical simulation in the diffuse cloud phase, the prestellar phase, and the warming-up phase. The authors stated that the total amount of formamide in the disk phase is mostly determined in these pre-disk phases. Nevertheless, the chemical evolution in the pre-disk phases is not discussed at all. The description of the chemical evolution (and a figure showing the evolution of the abundances of key species) in the pre-disk phases is really needed.

A: We have significantly expanded the discussion of these phases in Section 2.2.  Additionally, (the new) Figure 1 now explicitly shows the the evolution of the abundances of key species in our initial modelling stages.

4) Timescale
The chemical evolution followed in this work is only for ~4000 yr. This is much shorter than the disk lifetime of a few Myr, although I understand that simulating longer time evolution is computationally expensive. Given the very different timescale, it is not clear to me whether making the comparisons between the presented model result and the solar system objects is reasonable. For example, it is not clear from this work whether formamide can survive in the disk for a few Myr. Also, the surviving fragment at the end of the simulation could eventually fall onto the central star (e.g., Vorobyov et al. 2013).

Indeed, the simulation is (by computational necessity) relatively short.  While significant chemical processing in later, Class II disc stages may still occur, our comparisons here are designed to show that the similarities with Solar System objects can already be in place at this early times.  We have clarified these points in Section 4.3.

The long term behaviour of GI fragments is a matter of debate.  The work of Vorobyov et al. 2013 does indeed predict this kind of fragment destruction over long timescales.  However, such long timescales are only accessible by performing calculations in the thin disc limit.  These 2D simulations are unable to capture convection effects that alter the disc density, and thus the migration rate of any fragments (Bitsch & Kley 2011).  Hall et al. 2017 studied a suite of 9 fully 3D simulations (one of which we use in this manuscript), and find fragments can migrate inwards, be scattered outwards from other fragments and move further out due to interactions with spiral arms.  The extremely long term behaviour of this disc model is unknown, but based on the above we would argue that inward migration is by no means an unavoidable fate for the remaining fragments. 

Minor comments:
1) Sect. 2.1: The detail of the hydrodynamical simulation is already presented in the original papers, but the description on how to calculate temperature should be presented here again, because partitioning of formamide between the gas-phase and the solid-phase follows temperature.

We have added further discussion on the method of radiative heating and cooling included within the hydrodynamic calculations (i.e. that of Forgan et al. 2009) 

2) Sect. 2.2: What does the sentence, "While UCLCHEM usually implements temperature programmed desorption (TPD) (Viti et al. 2004)" mean? The term "TPD" usually indicates an experimental method.

Originally we were attempting to discuss explicitly the changes made to the 'normal' operation of UCLCHEM, and our addition of the desorption rates of Hasegawa et al. in order to provide consistent results with the operation of the code in the Ilee et al. works.  We have now reworked this Section to avoid confusion. 

3) Sect. 2.2, "However, phases 1-3 allow us to produce realistic initial chemical conditions, which are essential in order to produce realistic chemical evolution throughout the disc phase.": The previous studies mentioned in Major comment #1 claimed that the chemical abundances in the protostellar envelope are modified en route into a disk, and the disk has spatially non-uniform chemical abundances. I think that "realistic initial chemical conditions" is too strong.

We have reworded this sentence.

4) Sect. 3.1: Please explicitly explains the definition of the snow lines. Also, it could be nice to have a Table in the paper showing sublimation temperatures of key species, formamide, CO, and H2O, in the disk model (preferably, along with binding energies).

Section 3.1 now includes our definition of the location of a snow line in the disc, and Table 1 now shows the binding energies we adopt in this work (taken from Wakelam et al. 2017).  

5) Fig. 3, the time-averaged temperature: it is not clear to me how the time-averaged temperature helps readers to understand the abundance profiles of formamide. As the thermal desorption rate depends exponentially on temperature, showing the temperature profiles at given time would be useful, but the time-averaged temperature would not very useful.

We have amended this figure (now Figure 4) with new panels that now show the temporal evolution of the radial temperature gradients for the fragments.  

